Breaking and Fixing Destructive Code Read Defenses

Just-in-time return-oriented programming (JIT-ROP) is a powerful memory corruption attack that bypasses various forms of code randomization. Execute-only memory (XOM) can potentially prevent these attacks, but requires source code. In contrast, destructive code reads (DCR) provide a trade-off between security and legacy compatibility. The common belief is that DCR provides strong protection if combined with a high-entropy code randomization. The contribution of this paper is twofold: first, we demonstrate that DCR can be bypassed regardless of the underlying code randomization scheme. To this end, we show novel, generic attacks that infer the code layout for highly randomized program code. Second, we present the design and implementation of BGDX (Byte-Granular DCR and XOM), a novel mitigation technique that protects legacy binaries against code inference attacks. BGDX enforces memory permissions on a byte-granular level allowing us to combine DCR and XOM for legacy, off-the-shelf binaries. Our evaluation shows that BGDX is not only effective, but highly efficient, imposing only a geometric mean performance overhead of 3.95% on SPEC.

==> img/bb-sizes.dat <==

# Curve 0 of 2, 51 points
# Curve title: "mshtml.dll"
# x y type
 0  0%  i
 1  4%  i
 2  6%  i
 3 11%  i
 4 17%  i
 5 23%  i
 6 30%  i
 7 36%  i
 8 42%  i
 9 48%  i
 10 52%  i
 11 56%  i
 12 60%  i
 13 63%  i
 14 66%  i
 15 68%  i
 16 71%  i
 17 73%  i
 18 75%  i
 19 77%  i
 20 78%  i
 21 80%  i
 22 81%  i
 23 82%  i
 24 83%  i
 25 84%  i
 26 85%  i
 27 86%  i
 28 87%  i
 29 88%  i
 30 89%  i
 31 89%  i
 32 90%  i
 33 91%  i
 34 91%  i
 35 92%  i
 36 92%  i
 37 93%  i
 38 93%  i
 39 93%  i
 40 94%  i
 41 94%  i
 42 95%  i
 43 95%  i
 44 95%  i
 45 96%  i
 46 96%  i
 47 96%  i
 48 96%  i
 49 96%  i
 50 96%  i


# Curve 1 of 2, 51 points
# Curve title: "xul.dll"
# x y type
 0  0%  i
 1  5%  i
 2  7%  i
 3 15%  i
 4 20%  i
 5 25%  i
 6 31%  i
 7 37%  i
 8 41%  i
 9 46%  i
 10 49%  i
 11 52%  i
 12 56%  i
 13 58%  i
 14 61%  i
 15 64%  i
 16 66%  i
 17 68%  i
 18 70%  i
 19 71%  i
 20 73%  i
 21 74%  i
 22 76%  i
 23 77%  i
 24 78%  i
 25 80%  i
 26 81%  i
 27 81%  i
 28 82%  i
 29 83%  i
 30 84%  i
 31 84%  i
 32 85%  i
 33 86%  i
 34 86%  i
 35 87%  i
 36 87%  i
 37 87%  i
 38 88%  i
 39 88%  i
 40 89%  i
 41 89%  i
 42 89%  i
 43 90%  i
 44 90%  i
 45 90%  i
 46 90%  i
 47 91%  i
 48 91%  i
 49 91%  i
 50 91%  i



==> img/success-prob.dat <==
5 539
6 447
7 381
8 331
9 293
10 262
11 237
12 216
13 198
14 183
15 170
16 158
17 148
18 139
19 131
20 124
21 117
22 111
23 106
24 101
25 96
26 92
27 88
28 84
29 81
30 78
31 75
32 72
33 69
34 67
35 64
36 62
37 60
38 58
39 56
40 54
41 52
42 51
43 49
44 48
45 46
46 45
47 44
48 42
49 41
50 40

